Selection-aware inference of supernova kicks

Observed compact objects (isolated or in binaries) used to infer natal kicks are selected by class membership, which depends on disruption, subsequent evolution, and discovery. Ignoring this selection can bias the inferred kicks. To demonstrate this bias in a comprehensive inference framework, we construct a differentiable model for key components of binary evolution, including correlated remnant-mass and kick prescriptions as well as survival probabilities. As initial conditions prior to the first SN, we use a fiducial COSMIC analysis. Using conventional statistical methods to assess bias due to omitted selection factors in a likelihood, we demonstrate this bias concretely. Reliable natal inference requires a forward prediction for both the observed properties and the probability of observing them. Our framework provides a novel method to enable robust neutron star population inference combining heterogeneous observations of multiple NS-pertinent observations.

==> MANIFEST.json <==
{
  "documents": {
    "ms": "submit",
    "supplement_critical": "supplement-submit"
  },
  "files_sha256": {
    "figures/compas_full_native/compas_full_native_reference.pdf": "d75745398b77fa1935039964f29384c673c24ed4092276d91e9f36df7402b243",
    "figures/compas_paper1_bias/compas_initial_conditions_publication.pdf": "552d783e35f35ffa1589d3ef301ba95d83734c65f73ce434814cbd5d3de49de6",
    "figures/paper1_endpoint_cosmic_overlay/presn1_input.pdf": "4300f5d5997c01701415db39a726a06898a521b194b45dd44f062794bf2987f9",
    "figures/paper1_endpoint_cosmic_overlay/presn2_input.pdf": "9da4e3240d011f7b1e0030fd9954c6b3d011d20e26c029d41d9a749c7f04a421",
    "figures/paper1_joint_radio/joint_radio_expected.pdf": "e546a700a8aa930d929b7ce0b905a5069f9b3ab9e445308f75caa45df27a9747",
    "figures/paper1_native_dns_rate/classes_and_combination.pdf": "7f31abefd42d4e3bef1ff0765b02a097fd4f060dbc359811c1ab82d37f722f13",
    "figures/paper1_notation/gamma_history.pdf": "8d10eac2bbcf6875ff08a15128aeeea91f46a460b08e7e575bcc617136b9c5de",
    "figures/paper1_pulsar_beam/beaming_fraction.pdf": "11cd589172c0a8024ff19ef9a25ba1c7d4815c55e0df67cfde8466609ed98e16",
    "figures/paper1_radio_dns_recovery/dns_replication_bias_wide.pdf": "e3b84a40a9ef4d1c68ec06bf26b5ce3b197402c67a3e94c516f2005c3c7e96ec",
    "figures/paper1_real_survey_validation/pml_archived_output_reproduction.pdf": "4d27c4c6458e0fb86c94cf4bcfd740bf9bf447479f62cc57adf02bf60b879925",
    "figures/paper1_two_sn_recovery/n6400_fisher_comparison.pdf": "1616178c070ff4030089506427c111074640112bb3ee9683f6a7d386680276f5",
    "figures/presn2_orientation/orientation_population_recovery.pdf": "3abc57b8b30f7324e46bbb8a9b1788daf385a84951fd522defb157d57512732e",
    "submit.tex": "c13fdc4ecfb779a27a1fe04959456cb9ef2800b5f7eebb27d5db5dac64a98f99",
    "supplement-submit.tex": "80c76b033b2b3c493fa321f287e712c9163dfd4ba6866c7c84a51409e27e2fa5"
  },
  "pdf_text_sha256": {
    "submit": "4dfebe7e47362d822f6f96f2deb4638fc3d2c05e2039540529049001bf4ba38d",
    "supplement-submit": "b3335757e00054c2d3a3ee29f40c7c855c22052c9512c2cd049fb113078368bd"
  },
  "source_commit": "bcca53ea5a911e4fb1f2fc5809418e4eeb1ab178",
  "source_date": "2026-11-26",
  "source_inputs_sha256": {
    "data/paper1_native_dns_rate/macros.tex": "b11df2e10fc98791e51625501d0a5130696b8c43115eb10edbd0611c51ee8536",
    "data/paper1_native_dns_rate/table_classes.tex": "07c935db6315525e4b0366ef5a4e244eb936bc2cc673c19360ed13a5c01ac093",
    "data/paper1_toy_presn_recovery/paper_results.tex": "d5ae504e382a05cbf37d8369f0dfae6fa908a21bb13d6c5000460c2ed3a0d8af",
    "data/presn2_prior/paper_prior.tex": "81aae91be9632f41d9803b8bcc7f470559ab06d19833b1fa964e977d164e8941",
    "figures/compas_full_native/compas_full_native_reference.pdf": "d75745398b77fa1935039964f29384c673c24ed4092276d91e9f36df7402b243",
    "figures/compas_paper1_bias/compas_initial_conditions_publication.pdf": "552d783e35f35ffa1589d3ef301ba95d83734c65f73ce434814cbd5d3de49de6",
    "figures/paper1_endpoint_cosmic_overlay/presn1_input.pdf": "4300f5d5997c01701415db39a726a06898a521b194b45dd44f062794bf2987f9",
    "figures/paper1_endpoint_cosmic_overlay/presn2_input.pdf": "9da4e3240d011f7b1e0030fd9954c6b3d011d20e26c029d41d9a749c7f04a421",
    "figures/paper1_joint_radio/joint_radio_expected.pdf": "e546a700a8aa930d929b7ce0b905a5069f9b3ab9e445308f75caa45df27a9747",
    "figures/paper1_native_dns_rate/classes_and_combination.pdf": "7f31abefd42d4e3bef1ff0765b02a097fd4f060dbc359811c1ab82d37f722f13",
    "figures/paper1_notation/gamma_history.pdf": "8d10eac2bbcf6875ff08a15128aeeea91f46a460b08e7e575bcc617136b9c5de",
    "figures/paper1_pulsar_beam/beaming_fraction.pdf": "11cd589172c0a8024ff19ef9a25ba1c7d4815c55e0df67cfde8466609ed98e16",
    "figures/paper1_radio_dns_recovery/dns_replication_bias_wide.pdf": "e3b84a40a9ef4d1c68ec06bf26b5ce3b197402c67a3e94c516f2005c3c7e96ec",
    "figures/paper1_real_survey_validation/pml_archived_output_reproduction.pdf": "4d27c4c6458e0fb86c94cf4bcfd740bf9bf447479f62cc57adf02bf60b879925",
    "figures/paper1_two_sn_recovery/n6400_fisher_comparison.pdf": "1616178c070ff4030089506427c111074640112bb3ee9683f6a7d386680276f5",
    "figures/presn2_orientation/orientation_population_recovery.pdf": "3abc57b8b30f7324e46bbb8a9b1788daf385a84951fd522defb157d57512732e",
    "paper/app_compas_initial_conditions.tex": "e94b7bbbfde24255ad485cd797c01e7e8016290d64f13bdaf712ec4d1b1f993b",
    "paper/inprep.bib": "887edc7e4e2735b8fcc78876ab7bedf914114cd566ecd4afd0c6a66f2f5ddca7",
    "paper/macros_archive.tex": "ffec2e0b5585d95783d29cbc80f4efeefc039be8651610038bb93c777a71f946",
    "paper/macros_ce_port.tex": "bdd4a1abe1ae71c0c9810afaebdd1c64f3d5bd79346bd0c9aae207662ae75484",
    "paper/macros_cosmic_ns.tex": "1a51b8044cfbc1f32eab1c33dcafa850b573309bc51e0ee6a27ade513b7f6f3e",
    "paper/macros_forward.tex": "efc214deaae72e7de13c797ddf6e98ee70eb4152b53f7635ef5dc7151f23fa65",
    "paper/macros_intersn.tex": "34f98e92b273b7093a9d5787f5e261dc64d6e7a55e2aeb9cf5f9ca9e78389e0a",
    "paper/macros_joint_sn_survey.tex": "c8c44d19a40de490e58c2c4d5751b66696f17add8b962d8b454bfcbcb727dc2b",
    "paper/macros_kkl_benchmark.tex": "d51ded0ffe1e8277d91461454b3be87d0e022f8c5e706e91638f1b3937d72035",
    "paper/macros_orientation.tex": "7ea4f6bd1e3986fe10d741315b9296c0514e87541ddabe565bb28a297f49e545",
    "paper/macros_period_angular.tex": "e538d167406a4c167ca39a2f09fc75e6576ec7ed2918e65cea25a893b5ee1e9d",
    "paper/macros_period_resolved.tex": "744e0deaf2ef22076ad0be5c98c1ca1a6b38e71e381c3b63132df87cc962c6e7",
    "paper/macros_presn2_controls.tex": "1df202fa5af429fd6197cbfb7477dedd837a180fe2b9f5dced6bb92c3dd64589",
    "paper/macros_presn2_orientation.tex": "f379f47930997192093087fa3b5e6b24ba38b45505062a04c64d45a09b1a01ce",
    "paper/macros_pulsar_beam.tex": "0fc83af4bbe92e40a36a4622a4df43a7ecad2a2c80302e1ce0f5df2fc5cbc9fc",
    "paper/macros_pulsar_lifetime.tex": "0ab07612829ff83b42d77202535a5aa68e41116a8f705fe5723dec7a9b5d94b8",
    "paper/macros_pulsar_survey.tex": "e111b597133c2c856d5c4bf40c2514a4212bf5c8127ec1a70cecb6e79f3621ac",
    "paper/macros_recoil.tex": "b426ca3d1d9339d610939139eb148c000de4eb1776aac0065b66ea73342997fc",
    "paper/macros_results.tex": "99b569649615635e92a3135673695f2a170f9c6c99c6c63911e68830be14721f",
    "paper/macros_shared_sn_trailblazer.tex": "5258c9d975405e3186a46ff611c37ce73b2a308f6ef14d9a85a0a243aa3b5fe2",
    "paper/macros_survey.tex": "12aeb19ef7b4736a6de7442f7b2ff951cf7c440ad4a8d1e15faff670ad177127",
    "paper/macros_tilts.tex": "ccf15aff891ac77a71d604979e6cfced447c081034d9b2c68f8675c6bdd69fd6",
    "paper/macros_two_sn.tex": "0bbcf1fa35fa528f8ecf0f984ef8ebe33fed6cec1a7aac52cb10aec28467f435",
    "paper/macros_two_sn_contours.tex": "7be2a2a35235d3e0a438b04dc96587f511999f1cc5c045ce36420384e7eb3776",
    "paper/macros_two_sn_fit_order.tex": "e1f0dd7e9dd458cf4cf8a407b79e44e89f38123b396785685f932a1a2a21a1af",
    "paper/macros_two_sn_injection.tex": "a4f7fb30bb63adfb8045b07d4df5df6904b18bfb1ea12ad06fc91258655fd7bb",
    "paper/macros_two_sn_local_fit.tex": "efa65fdaae1426822f6840b2fa6ca8423b755f8fa9ac49d42d26b70a7c976d46",
    "paper/macros_two_sn_ns.tex": "aa8d73f66888289bed9ea52f078df721f099a60c9cce8a403d5d9f8a15161823",
    "paper/macros_two_sn_selection.tex": "8bccb506c1065067fde2949b306c4b44aa31c963d9582325e034b22492ebf734",
    "paper/ms.tex": "63c11662493cde3a18a2d5047ecb52ab260ea49917141e13efdb54ddeae1a95b",
    "paper/references.bib": "6b407609a03e254781b9ed9cb439da8fe550b1e36700566098851231a7ced541",
    "paper/supplement_critical.tex": "3a925a79d229ca5ae85d857dfa1f4b57b162cc01d4df8609b2c47e9c6888bfff"
  }
}

